Lord of the (sub-)Rings : Mapping the surface reflectance and spin-axis of Ajisai

Active debris removal techniques are posed to become an important tool in maintaining the safety of the near-Earth space environment. These techniques rely on a clear understanding of the rotational motion of the debris targets, which is challenging to constrain from unresolved imaging. The Ajisai satellite provides an ideal test case for developing and demonstrating these techniques due to its simple geometry and well constrained spin behaviour. We present four observations of the Ajisai satellite taken with SuperWASP in August of 2019, where high cadence photometry was extracted from streaked images as a part of a larger survey of Low Earth Orbit. We develop an MCMC-driven method to determine the spin-state of Ajisai by comparing the alignment between a map of modelled mirror positions and a novel derived map of surface reflectivity. We generally find good agreement within the expectation and uncertainties set by empirical models and our determined spin-state solutions align the surface reflectivity map and modelled mirror location well. Our results show that streak photometry can be used to recover the spin-axis and rotation period of fast-spinning objects such as Ajisai using modest ground-based instrumentation, making it readily scalable to a wider range of targets and observatories.

==> readme.txt <==
% readme.txt
%
% RASTI journal LaTeX package
% v1.4 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% RAS Editorial Office, who can be contacted on publications@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

rasti.cls           RASTI LaTeX document class
rasti.bst           RASTI BibTeX style

rasti_guide.pdf     User guide, PDF format
rasti_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal RAS Techniques and Instruments.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
